High volumetric capacitance near insulator-metal percolation transition

A new type of a capacitor with a very high volumetric capacitance is proposed. It is based upon the known phenomenon of a sharp increase of the dielectric constant of the metal-insulator composite in the vicinity of the percolation threshold, but still on the insulator side. The optimization suggests that the metallic particles should be of nanoscale and that the distance between planar electrodes should be somewhat larger than the correlation length of the percolation theory and 10 to 20 times larger than the size of the particles while the area of the electrodes might be unlimited. The random electric field in the capacitors is found to be larger than the average field corresponding to the potential difference of electrodes. This random field is potentially responsible for dielectric breakdown. The estimated breakdown voltage of the new capacitor shows that the stored energy density might be significantly larger than that of electrolytic capacitors while the volumetric capacitances might be comparable. The charging and discharging times should be significantly smaller than corresponding times of batteries and even electrolytic capacitors.

==> Abstract.txt <==
\\
Title: High volumetric capacitance near insulator-metal percolation transition
\\
Author: A. L. Efros
\\
Categories: Mesoscale and Nanoscale Physics (cond-mat.mes-hall) 
\\
Comments: 10 pages 1 eps figure. Revised


